Galaxies into the Dark Ages

We consider the capabilities of current and future large facilities operating at 2\,mm to 3\,mm wavelength to detect and image the [CII] 158\,$\mu$m line from galaxies into the cosmic "dark ages" ($z \sim 10$ to 20). The [CII] line may prove to be a powerful tool in determining spectroscopic redshifts, and galaxy dynamics, for the first galaxies. We emphasize that the nature, and even existence, of such extreme redshift galaxies, remains at the frontier of open questions in galaxy formation. In 40\,hr, ALMA has the sensitivity to detect the integrated [CII] line emission from a moderate metallicity, active star-forming galaxy [$Z_A = 0.2\,Z_{\odot}$; star formation rate (SFR) = 5\,$M_\odot$\,yr$^{-1}$], at $z = 10$ at a significance of 6$\sigma$. The next-generation Very Large Array (ngVLA) will detect the integrated [CII] line emission from a Milky-Way like star formation rate galaxy ($Z_{A} = 0.2\,Z_{\odot}$, SFR = 1\,$M_\odot$\,yr$^{-1}$), at $z = 15$ at a significance of 6$\sigma$. Imaging simulations show that the ngVLA can determine rotation dynamics for active star-forming galaxies at $z \sim 15$, if they exist. Based on our very limited knowledge of the extreme redshift Universe, we calculate the count rate in blind, volumetric surveys for [CII] emission at $z \sim 10$ to 20. The detection rates in blind surveys will be slow (of order unity per 40\,hr pointing). However, the observations are well suited to commensal searches. We compare [CII] with the [OIII] 88$\mu$m line, and other ancillary information in high $z$ galaxies that would aid these studies.

==> keywords.txt <==
galaxies: distances and redshifts, formation, high-redshift; instrumentation: interferometers; cosmology: dark ages, reionization, first stars

